Randomization and reweighted $\ell_1$-minimization for A-optimal design of linear inverse problems

We consider optimal design of PDE-based Bayesian linear inverse problems with infinite-dimensional parameters. We focus on the A-optimal design criterion, defined as the average posterior variance and quantified by the trace of the posterior covariance operator. We propose using structure exploiting randomized methods to compute the A-optimal objective function and its gradient, and provide a detailed analysis of the error for the proposed estimators. To ensure sparse and binary design vectors, we develop a novel reweighted $\ell_1$-minimization algorithm. We also introduce a modified A-optimal criterion and present randomized estimators for its efficient computation. We present numerical results illustrating the proposed methods on a model contaminant source identification problem, where the inverse problem seeks to recover the initial state of a contaminant plume, using discrete measurements of the contaminant in space and time.

==> figs/tmp.txt <==
30sensors1500_paper.eps
aopt109relerror2.eps
aoptbound_finalized.eps
aoptvsmod2.eps
binary109.eps
data_funccount.eps
data_subsolves.eps
moda109relerror2.eps
modbound_finalized.eps
rwlvsrand.eps

